Torque-dependent orbital modulation of X-ray pulsar Cen X-3

Cen X-3 shows alternate spin-up/spin-down episodes lasting for tens of days. We study the orbital profiles and spectra of Cen X-3 during these spin-up/spin-down intervals, using long-term data monitored by Fermi/GBM, Swift/BAT and MAXI/GSC. In spin-up intervals, its orbital profile in 2-10 keV is symmetrically peaked around orbital phase 0.42, while in spin-down intervals of similar fluxes and similar magnitudes of spin change rate, its profile reaches a peak around orbital phase 0.22 and then declines gradually. Such a distinct orbital difference between spin-up and spin-down states of similar flux is hard to explain in the standard disk model and indicates that its torque reversals are related to processes on the orbital scale. The durations of continuous spin-up/spin-down trend (tens of days) also point to a superorbital variation. One possible scenario is the irradiation-driven warping disk instability, which may produce a flipped inner disk for tens of days.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
